DistillGuard: Malicious NPM Package Detection and API Attack Chain Analysis via Static Graph and LLM Distillation

The Node.js ecosystem heavily relies on NPM packages, and software supply chain attacks targeting malicious NPM packages are rampant. Malicious code primarily triggers during package installation, import, and runtime. Traditional static analysis fails to understand code semantics; machine learning-based methods rely on feature extraction, which suffers from concept drift; existing LLM solutions suffer from high invocation costs, high data security risks, and poor performance. To overcome these limitations, we propose DistillGuard, a lightweight malicious NPM package detection framework that combines static graph semantic analysis and LLM knowledge distillation. DistillGuard first acquires multi-granular features through three static analysis modules. Then, it leverages online LLM to distill high-quality security knowledge and structured labels. Finally, it uses LoRa to efficiently fine-tune the open-source Qwen3-8B model to support offline deployment. Experiments show that DistillGuard achieves an accuracy of 95.3\%, a precision of 99.4\%, and an F1 score of 93.8\%, outperforming state-of-the-art tools, improving the F1-score by 11.1 to 30.0 percentage points over the baselines. Our empirical research further reveals the stages of malicious attacks and the distribution of malicious behaviors. We also summarized eight typical API attack chains for malicious activities, providing practical insights for NPM supply chain security defense.

==> table/data_tokens.csv <==
Step,Value
1,85376
2,168431
3,272562
4,330670
5,393070
6,475268
7,532531
8,590219
9,709371
10,755632
11,866309
12,1003570
13,1086945
14,1159058
15,1227792
16,1256115
17,1315081
18,1410297
19,1496929
20,1568965
21,1662281
22,1804252
23,1884899
24,2009903
25,2119810
26,2253055
27,2313559
28,2362005
29,2423233
30,2480775
31,2517759
32,2597574
33,2663561
34,2759355
35,2848332
36,2930627
37,2992967
38,3041128
39,3121352
40,3202467
41,3301876
42,3341581
43,3392004
44,3465713
45,3507097
46,3572070
47,3644954
48,3708232
49,3767263
50,3806828
51,3912434
52,3981576
53,4065881
54,4121702
55,4199309
56,4271440
57,4330038
58,4432882
59,4502778
60,4597750
61,4664439
62,4726206
63,4794247
64,4890480
65,4946449
66,5022067
67,5077896
68,5149900
69,5256349
70,5347852
71,5381520
72,5451116
73,5535092
74,5609572
75,5637302
76,5707076
77,5791278
78,5896278
79,5973953
80,6034106
81,6166203
82,6231182
83,6284154
84,6397163
85,6468352
86,6551919
87,6662219
88,6766414
89,6803333
90,6915435
91,6984434
92,7085504
93,7158637
94,7252687
95,7317136
96,7376663
97,7455143
98,7514801
99,7622446
100,7682250
101,7747251
102,7811426
103,7907461
104,7974546
105,8029656
106,8112767
107,8144839
108,8211501
109,8289356
110,8339481
111,8388734
112,8472152
113,8570980
114,8622417
115,8685834
116,8825524
117,8875580
118,8930032
119,9009739
120,9035918
121,9133891
122,9218882
123,9290713
124,9364116
125,9442555
126,9484685
127,9571740
129,9696533
130,9758962
131,9811324
132,9852061
133,9916527
134,9981445
135,10117698
136,10176063
137,10239191
138,10300077
139,10346828
140,10438115
141,10535827
142,10570022
143,10637017
144,10705176
145,10788408
146,10890147
147,11005400
148,11102519
149,11148493
150,11212240
151,11310155
152,11415807
153,11515054
154,11585129
155,11640272
156,11738588
157,11818760
158,11911520
159,11995709
160,12073937
161,12132054
162,12195188
163,12267261
164,12329915
165,12398412
166,12475134
167,12581942
168,12635596
169,12705968
170,12762019
171,12823556
172,12907411
173,12935712
174,12989321
175,13075279
176,13154521
177,13215891
178,13280705
179,13400686
180,13456316
181,13537695
182,13605610
183,13663812
184,13772801
185,13844826
186,13913109
187,13980252
188,14052694
189,14120393
190,14244371
191,14321063
192,14414615
193,14466559
194,14580971
195,14645305
196,14699950
197,14776526
198,14867334
199,14956439
200,14998743
201,15060429
202,15114152
203,15190633
204,15262672
205,15298190
206,15364394
207,15431991
208,15478208
209,15517065
210,15572613
211,15695685
212,15801131
213,15864559
214,15951141
215,16025778
216,16108468
217,16179663
218,16262424
219,16309984
220,16334255
221,16401446
222,16514582
223,16584653
224,16684745
225,16785588
226,16870591
227,17007507
228,17086815
229,17184585
230,17257490
231,17329307
232,17374705
233,17490955
234,17544891
235,17611529
236,17682227
237,17756762
238,17807922
239,17890504
240,17962043
241,18060615
242,18116518
243,18158802
244,18230740
245,18312159
246,18368175
247,18478389
248,18541502
249,18587118
250,18633878
251,18710007
252,18759826
253,18833485
254,18876243
255,19002863
256,19074930
257,19141147
258,19230054
259,19308970
260,19403672
261,19477359
262,19538671
263,19620907
264,19690936
265,19765965
266,19886624
267,19981104
268,20036896
269,20113324
270,20186423
271,20242025
272,20344528
273,20489334
274,20535509
275,20594003
276,20678117
277,20752012
278,20805422
279,20909722
280,20961917
281,21045860
282,21121614
283,21233364
285,21379397
286,21465095
287,21558451
288,21640825
289,21707249
290,21789302
291,21869339
292,21968827
293,22029725
294,22093222
295,22183449
296,22291183
297,22361761
298,22422007
299,22486661
300,22578964
301,22641485
302,22714675
303,22781247
304,22827260
305,22878535
306,22937808
307,22996267
308,23045075
309,23089499
310,23139550
311,23209083
312,23330548
313,23445120
314,23542563
315,23617994
316,23675954
317,23778886
318,23827504
319,23922258
320,24028918
321,24116580
322,24201930
323,24257684
324,24381258
325,24448606
326,24562364
327,24648544
328,24736162
329,24805546
330,24854199
331,24980836
332,25053659
333,25114974
334,25182041
335,25244125
336,25285369
337,25343521
338,25418224
339,25503346
340,25524038
341,25606060
342,25677762
343,25737259
344,25780343
345,25860197
346,25946245
347,26022749
348,26114309
349,26233975
350,26303042
351,26365445
352,26468719
353,26514455
354,26569440
355,26637272
356,26710400
357,26736759
358,26791401
359,26882298
360,26948194
361,27043485
362,27115657
363,27183913
364,27239410
365,27306824
366,27368844
367,27401939
368,27458795
369,27561509
370,27637585
371,27715243
372,27757826
373,27836976
374,27898240
375,27953109
376,28051247
377,28094152
378,28175626
379,28211703
380,28268230
381,28347002
382,28424441
383,28489233
384,28564874
385,28646090
386,28684284
387,28770034
388,28835814
389,28903955
390,28989169
391,29055375
392,29152805
393,29218332
394,29307073
395,29387080
396,29486556
397,29532404
398,29609782
399,29669558
400,29773761
401,29845419
402,29922433
403,30008946
404,30118976
405,30229850
406,30264717
407,30307561
408,30386827
409,30485081
410,30569808
411,30675945
412,30779751
413,30858625
414,30928982
415,31003190
416,31072387
417,31137674
418,31213593
419,31289210
420,31360278
421,31459614
422,31526217
423,31612301
424,31664170
425,31721611
426,31800590
427,31843048
428,31909616
429,31983875
430,32037020
431,32104575
432,32186293
433,32289655
434,32381363
435,32454458
436,32527970
437,32611813
438,32700321
439,32752614
440,32873854
441,33009232
442,33079224
443,33210969
444,33261073
445,33313046
446,33397351
447,33454069
448,33514050
449,33620395
450,33747298
451,33819130
452,33849219
453,33941107
454,33994640
455,34083071
456,34139420
457,34206319
458,34285293
459,34369126
460,34424678
461,34523486
462,34600442
463,34645604
464,34733481
465,34811197
466,34897872
467,34960612
468,35039018
469,35125686
470,35188001
471,35291239
472,35417573
473,35512796
474,35601093
475,35721356
476,35781160
477,35840597
478,35909845
479,35977542
480,36064350
481,36134902
482,36224450
483,36275339
484,36329205
485,36390817
486,36447681
487,36492506
488,36602083
489,36674321
490,36732547
491,36803421
492,36874503
493,36975368
494,37047749
495,37132590
496,37222559
497,37283669
498,37373354
499,37447211
500,37579612
501,37627161
502,37689094
503,37761803
504,37817246
505,37916647
506,38036462
507,38111004
508,38206258
509,38261988
510,38286057


==> table/train_grad_norm.csv <==
Step,Value
1,2.954483329
2,2.938636709
3,2.843809858
4,2.920171983
5,2.956988675
6,2.646099679
7,2.984904788
8,2.478378304
9,1.959162004
10,1.563168881
11,1.180393553
12,0.936666763
13,0.769936572
14,0.733177786
15,0.748172302
16,0.748395706
17,0.651551073
18,0.630556631
19,0.658233814
20,0.648116467
21,0.664483025
22,0.614154472
23,0.547671927
24,0.492675614
25,0.595588855
26,0.564747673
27,0.569864423
28,0.609093913
29,1.027441027
30,0.61471277
31,0.468193847
32,0.537379724
33,0.472501062
34,0.440501468
35,0.432290699
36,0.411827248
37,0.453409181
38,0.385568116
39,0.384047301
40,0.388794596
41,0.419419699
42,0.438725536
43,0.413120425
44,0.487860905
45,0.421671967
46,0.427083297
47,0.434175026
48,0.43279473
49,0.503512746
50,0.419780411
51,0.496046063
52,0.426827692
53,0.432851716
54,0.416787873
55,0.43425511
56,0.440789623
57,0.408466609
58,0.443465032
59,0.455772912
60,0.45237062
61,0.466564243
62,0.456151395
63,0.445765415
64,0.471814985
65,0.430104237
66,0.43513561
67,0.389478166
68,0.394694846
69,0.433189872
70,0.4055556
71,0.37472729
72,0.39670797
73,0.386897618
74,0.381812323
75,0.450725952
76,0.46405902
77,0.382563356
78,0.424329375
79,0.44763665
80,0.483440264
81,0.43608209
82,0.422555615
83,0.464184627
84,0.475057469
85,0.409559614
86,0.439860905
87,0.42261017
88,0.433617112
89,0.450126299
90,0.458776051
91,0.43142364
92,0.436397745
93,0.389992994
94,0.374345388
95,0.449733964
96,0.44699709
97,0.405830679
98,0.444177008
99,0.439620944
100,0.393072163
101,0.41819795
102,0.42106674
103,0.446371473
104,0.439695101
105,0.393678401
106,0.388107731
107,0.370921765
108,0.461150397
109,0.415723919
110,0.420029626
111,0.400223228
112,0.420641032
113,0.458510853
114,0.390920923
115,0.370241272
116,0.488147706
117,0.396600473
118,0.396746673
119,0.440173514
120,0.419798515
121,0.374846426
122,0.403943974
123,0.417867297
124,0.446071788
125,0.414379712
126,0.405402135
127,0.416076293
129,0.401959976
130,0.423646285
131,0.406858555
132,0.366375007
133,0.428994018
134,0.439069406
135,0.366518538
136,0.401470371
137,0.397554065
138,0.436145538
139,0.428086603
140,0.418606317
141,0.441304687
142,0.408298301
143,0.486864752
144,0.421280175
145,0.469023844
146,1.308548505
147,0.445557233
148,0.447342928
149,0.384407479
150,0.419370413
151,0.604104437
152,0.450888307
153,0.387672616
154,0.410227354
155,0.423147448
156,0.41549606
157,0.41649287
158,0.436678644
159,0.427950317
160,0.389865284
161,0.424797147
162,0.362708916
163,0.395545326
164,0.400797791
165,0.4366983
166,0.391638713
167,0.412714907
168,0.406033836
169,0.39162934
170,0.639083299
171,0.40862279
172,0.405045297
173,0.352761083
174,0.385279882
175,0.417259701
176,0.392971157
177,0.381921788
178,0.445584553
179,0.483347617
180,0.416498725
181,0.467397531
182,0.45041346
183,0.459329843
184,0.563945746
185,0.391948828
186,0.42858503
187,0.471749654
188,0.444676462
189,0.422099726
190,0.512294674
191,0.425965004
192,0.452131364
193,0.452059053
194,0.467941636
195,0.452036963
196,0.472209948
197,0.452029746
198,0.466824262
199,0.446067977
200,0.451779092
201,0.529549261
202,0.480580639
203,0.402915644
204,0.43602354
205,0.419071282
206,0.514490385
207,0.482454064
208,0.470849479
209,0.442180127
210,0.463741996
211,0.442374353
212,0.488522981
213,0.476525362
214,0.515550528
215,0.518503373
216,0.494068833
217,0.462442012
218,0.577708086
219,0.462928391
220,0.439243569
221,0.463935343
222,0.504995985
223,0.558856265
224,0.459312158
225,0.488560569
226,0.498627237
227,0.538262589
228,0.488095297
229,0.462044072
230,0.488234943
231,0.465673434
232,0.512346007
233,0.477456292
234,0.51361404
235,0.541227774
236,0.523565078
237,0.470797775
238,0.457948613
239,0.565462884
240,0.493854091
241,0.516480525
242,0.464482701
243,0.472676597
244,0.503678638
245,0.44783213
246,0.481113309
247,0.522814954
248,0.530133206
249,0.491394718
250,0.530395824
251,0.51812673
252,0.46578495
253,0.50855925
254,0.534540994
255,0.573604366
256,0.442907826
257,0.44668642
258,0.491349612
259,0.486110681
260,0.477490874
261,0.520624549
262,0.464968877
263,0.519323514
264,0.49798567
265,0.490758613
266,0.510696461
267,0.542013991
268,0.498941438
269,0.519360862
270,0.506162849
271,0.557832201
272,0.53865816
273,0.491628946
274,0.466062447
275,0.52599561
276,0.530022733
277,0.503870365
278,0.491382562
279,0.544874379
280,0.471748418
281,0.550116201
282,0.479317773
283,0.546886335
285,0.475911762
286,0.490414821
287,0.537375843
288,0.57862252
289,0.505266559
290,0.488319551
291,0.726278876
292,0.495382653
293,0.48725876
294,0.525800745
295,0.52353911
296,0.508888836
297,0.559614157
298,0.437726319
299,0.519676232
300,0.486308684
301,0.49297611
302,0.53357287
303,0.513470151
304,0.503761685
305,0.522714847
306,0.501628301
307,0.597057879
308,0.473959657
309,0.494825223
310,0.560734647
311,0.549573311
312,0.516105726
313,0.48803247
314,0.50989777
315,0.522024335
316,0.549809244
317,0.486556619
318,0.514986184
319,0.555206714
320,0.572611672
321,0.546067759
322,0.552063997
323,0.501190756
324,0.614005739
325,0.540550203
326,0.526463635
327,0.509936813
328,0.536733465
329,0.499910969
330,0.496641701
331,0.523721088
332,0.557185167
333,0.562905737
334,0.48783838
335,0.501325313
336,0.508630492
337,0.489302353
338,0.485117612
339,0.577092976
340,0.618917178
341,0.48158804
342,0.474813589
343,0.486969301
344,0.427453118
345,0.490548641
346,0.498434877
347,0.489342405
348,0.497310383
349,0.540260846
350,0.523983078
351,0.487754907
352,0.529514051
353,0.550936956
354,0.584026959
355,0.584271267
356,0.639247353
357,0.549661085
358,0.582727135
359,0.56172443
360,0.641735267
361,0.573846505
362,0.575699533
363,0.530347993
364,0.521130196
365,0.56463615
366,0.520371264
367,0.537519632
368,0.646150546
369,0.586127162
370,0.527792724
371,0.605228715
372,0.527406278
373,0.553775546
374,0.521374246
375,0.535226273
376,0.553885365
377,0.550683651
378,0.658853307
379,0.573779249
380,0.559178489
381,0.665448035
382,0.585307108
383,0.524754444
384,0.621326686
385,0.540495679
386,0.535358893
387,0.601355658
388,0.59016014
389,0.612196378
390,0.652291197
391,0.612077652
392,0.620252672
393,0.570622594
394,0.599026844
395,0.578621841
396,0.617751439
397,0.632488553
398,0.621837575
399,0.575119751
400,0.641467235
401,0.595758979
402,0.564103891
403,0.655582918
404,0.612142435
405,0.600749671
406,0.585202349
407,0.557904758
408,0.554273396
409,0.613089552
410,0.600392559
411,0.653946966
412,0.580232217
413,0.634375116
414,0.617963435
415,0.588293523
416,0.63472086
417,0.630363135
418,0.630076805
419,0.601299997
420,0.587540155
421,0.572629832
422,0.594909748
423,0.673738145
424,0.61025599
425,0.629483633
426,0.653165412
427,0.717445624
428,0.632279776
429,0.64016137
430,0.622073591
431,0.585134013
432,0.552930132
433,0.583098068
434,0.651419322
435,0.647905246
436,0.596203633
437,0.600645386
438,0.630938641
439,0.598728873
440,0.572722903
441,0.682707553
442,0.71312316
443,0.670832151
444,0.619315359
445,0.536298214
446,0.673493928
447,0.613109261
448,0.625203578
449,0.630706262
450,0.663949878
451,0.599863044
452,0.588246228
453,0.595636843
454,0.621873209
455,0.642516456
456,0.679462726
457,0.597634489
458,0.607557717
459,0.622675326
460,0.550252722
461,0.606625954
462,0.617315872
463,0.591588783
464,0.640565936
465,0.597312779
466,0.606064652
467,0.599591139
468,0.690487916
469,0.610101975
470,0.638292793
471,0.666902844
472,0.655549711
473,0.703405707
474,0.617616901
475,0.618322712
476,0.647400583
477,0.611292437
478,0.637506554
479,0.657330477
480,0.806012145
481,0.669208483
482,0.62173316
483,0.634300229
484,0.702415624
485,0.604286333
486,0.791470088
487,0.615770565
488,0.631022108
489,0.603847539
490,0.617631715
491,0.67589094
492,0.722911378
493,0.677337239
494,0.649678784
495,0.623652954
496,0.631558277
497,0.645241841
498,0.653293449
499,0.673877863
500,0.657320793
501,0.609662983
502,0.577001875
503,0.645133701
504,0.5983982
505,0.666916513
506,0.659241162
507,0.627675104
508,0.721921824
509,0.619242403
510,0.86188102


==> table/train_loss.csv <==
Step,Loss
1,2.672601938
2,2.778555393
3,2.637032032
4,2.6620543
5,2.62815094
6,2.492534876
7,2.405815363
8,2.263959885
9,2.131980419
10,1.762875915
11,1.703511477
12,1.562352777
13,1.54560256
14,1.388458371
15,1.39110446
16,1.249310136
17,1.254172802
18,1.132192373
19,1.091411114
20,1.041399002
21,1.010579944
22,1.059264183
23,0.963686526
24,0.839081883
25,0.869187117
26,0.825974464
27,0.792489469
28,0.904704928
29,0.863574147
30,0.911766052
31,0.783324003
32,0.887357116
33,0.805245519
34,0.801726699
35,0.785562873
36,0.758966863
37,0.786845505
38,0.70769155
39,0.668356299
40,0.703960538
41,0.658640981
42,0.679156125
43,0.699961066
44,0.779272437
45,0.653167069
46,0.697638988
47,0.72597146
48,0.668464541
49,0.644444227
50,0.633545518
51,0.732677579
52,0.627310753
53,0.651779771
54,0.54596436
55,0.606596589
56,0.625882626
57,0.550154328
58,0.6121701
59,0.691058815
60,0.691133678
61,0.663961589
62,0.637145698
63,0.643102169
64,0.591960549
65,0.648139238
66,0.622662127
67,0.589544594
68,0.68209064
69,0.600447357
70,0.681922197
71,0.546205819
72,0.547345877
73,0.539856017
74,0.5918082
75,0.606771529
76,0.635351956
77,0.528680146
78,0.629603386
79,0.652272344
80,0.658673406
81,0.700866282
82,0.594574273
83,0.59536624
84,0.695898414
85,0.691015661
86,0.57440269
87,0.651664257
88,0.644733965
89,0.696882963
90,0.705434084
91,0.669076562
92,0.684874296
93,0.578523993
94,0.571161628
95,0.703236341
96,0.618048906
97,0.640055537
98,0.691020489
99,0.615073025
100,0.510445178
101,0.59350872
102,0.618682861
103,0.681626916
104,0.622299075
105,0.571636736
106,0.612401187
107,0.49453789
108,0.515074015
109,0.558854401
110,0.556148052
111,0.603201032
112,0.608098209
113,0.644608378
114,0.64577949
115,0.455729783
116,0.764061332
117,0.551251888
118,0.537211776
119,0.59078145
120,0.625360668
121,0.525127828
122,0.563495636
123,0.600716233
124,0.612986028
125,0.60290277
126,0.608943403
127,0.577110052
129,0.570552826
130,0.588970184
131,0.55028677
132,0.502313852
133,0.73605454
134,0.629335105
135,0.602493405
136,0.561531186
137,0.519718051
138,0.611479044
139,0.600800872
140,0.540480494
141,0.704760253
142,0.509666264
143,0.651646614
144,0.593527973
145,0.681903362
146,0.597006202
147,0.630948901
148,0.64631772
149,0.46358487
150,0.594951391
151,0.680861473
152,0.623598218
153,0.536496878
154,0.587114275
155,0.613169312
156,0.610909343
157,0.617176235
158,0.549678147
159,0.604238033
160,0.502607882
161,0.514237046
162,0.488735288
163,0.619590163
164,0.586463094
165,0.608010054
166,0.556677401
167,0.53039062
168,0.576671958
169,0.564531803
170,0.485261261
171,0.600856423
172,0.459720254
173,0.412664443
174,0.51009351
175,0.518302023
176,0.504593134
177,0.466661841
178,0.541635752
179,0.541869521
180,0.464391142
181,0.524243712
182,0.53294611
183,0.472243398
184,0.537696838
185,0.448993266
186,0.500172734
187,0.495855182
188,0.481502682
189,0.546187758
190,0.580451787
191,0.489455998
192,0.555327713
193,0.480454385
194,0.55264926
195,0.520977616
196,0.51692903
197,0.429850668
198,0.474480033
199,0.497436851
200,0.492266476
201,0.616142213
202,0.526959777
203,0.423432916
204,0.464526087
205,0.441815317
206,0.57279551
207,0.512357891
208,0.500136495
209,0.488292098
210,0.542542815
211,0.475557864
212,0.526474595
213,0.533927441
214,0.545287371
215,0.531374454
216,0.542673945
217,0.48016119
218,0.543219864
219,0.510946214
220,0.43292737
221,0.428660929
222,0.578107834
223,0.580728531
224,0.457306415
225,0.521713972
226,0.523107827
227,0.605738878
228,0.555170536
229,0.485068083
230,0.51124382
231,0.438775092
232,0.538874209
233,0.466011703
234,0.50884074
235,0.533772111
236,0.514986157
237,0.502149224
238,0.421506345
239,0.563097537
240,0.445864856
241,0.502655864
242,0.468003333
243,0.456246257
244,0.5147295
245,0.421082914
246,0.509637952
247,0.575133264
248,0.517933369
249,0.463385552
250,0.480559051
251,0.547174215
252,0.439151824
253,0.581456721
254,0.47046259
255,0.622620583
256,0.478336871
257,0.382586241
258,0.50227493
259,0.450935543
260,0.415191352
261,0.47470361
262,0.498773873
263,0.537606597
264,0.440896392
265,0.486243367
266,0.506758451
267,0.586844087
268,0.536419809
269,0.477371603
270,0.445282668
271,0.487718672
272,0.539636016
273,0.507223248
274,0.427328527
275,0.487814724
276,0.420648754
277,0.530306935
278,0.535183609
279,0.477387369
280,0.491924286
281,0.515874505
282,0.449333102
283,0.509548903
285,0.457151473
286,0.462377459
287,0.547584713
288,0.522126317
289,0.504842401
290,0.511011481
291,0.509562969
292,0.502346277
293,0.503951967
294,0.52125752
295,0.436593771
296,0.470100403
297,0.59659493
298,0.441292971
299,0.456816137
300,0.489472657
301,0.509149075
302,0.482994616
303,0.516303778
304,0.443229288
305,0.531024039
306,0.506729722
307,0.475375056
308,0.488989353
309,0.457115084
310,0.476522654
311,0.452046096
312,0.483467788
313,0.481651038
314,0.479827225
315,0.501905322
316,0.475790977
317,0.539624453
318,0.427808046
319,0.535288632
320,0.52719146
321,0.469264984
322,0.509664416
323,0.436275661
324,0.524691343
325,0.512444377
326,0.492462516
327,0.493763924
328,0.511874318
329,0.473591954
330,0.451763302
331,0.527242303
332,0.496841311
333,0.50903362
334,0.460844308
335,0.431304723
336,0.44281584
337,0.458744645
338,0.508846879
339,0.527825236
340,0.437969685
341,0.440968692
342,0.422564209
343,0.399836779
344,0.391425729
345,0.404416502
346,0.411623091
347,0.359524548
348,0.402935237
349,0.42750892
350,0.447324097
351,0.373331845
352,0.399805009
353,0.397318542
354,0.45355624
355,0.475843608
356,0.387691498
357,0.370914221
358,0.4228127
359,0.40623498
360,0.508681595
361,0.426724643
362,0.387555093
363,0.366310596
364,0.326471269
365,0.442849129
366,0.374761045
367,0.356450349
368,0.443981111
369,0.44833225
370,0.368444622
371,0.437154353
372,0.393053859
373,0.458314419
374,0.339099884
375,0.402252823
376,0.356993794
377,0.399826109
378,0.441529244
379,0.383864522
380,0.396457076
381,0.46038121
382,0.449885577
383,0.360868275
384,0.423858941
385,0.35919556
386,0.348348826
387,0.504058123
388,0.429629624
389,0.376936495
390,0.438931763
391,0.365528822
392,0.429733992
393,0.341145635
394,0.458779156
395,0.391297758
396,0.412057996
397,0.416279614
398,0.457688898
399,0.386633396
400,0.513568401
401,0.389213622
402,0.352488101
403,0.387156099
404,0.464443684
405,0.440400511
406,0.420210987
407,0.359533429
408,0.379725456
409,0.422944844
410,0.402011037
411,0.444668591
412,0.36804226
413,0.468742788
414,0.432317317
415,0.353881419
416,0.434459031
417,0.416830719
418,0.419971079
419,0.417563707
420,0.379288018
421,0.360845149
422,0.408782661
423,0.435837299
424,0.382652342
425,0.326158524
426,0.399306029
427,0.363671124
428,0.419096887
429,0.392736912
430,0.434648931
431,0.363678575
432,0.387925982
433,0.422753394
434,0.434937537
435,0.383191824
436,0.428094417
437,0.424547076
438,0.383201897
439,0.385365427
440,0.362381995
441,0.46145764
442,0.396617532
443,0.499033779
444,0.386439681
445,0.315376967
446,0.38658601
447,0.38921386
448,0.394640923
449,0.422396958
450,0.420401573
451,0.364586532
452,0.354919046
453,0.379030436
454,0.403203547
455,0.436752379
456,0.439397216
457,0.385872841
458,0.380275548
459,0.384076357
460,0.34965682
461,0.426104784
462,0.384748787
463,0.3596192
464,0.351924658
465,0.415681303
466,0.373051554
467,0.328616917
468,0.443084896
469,0.398101091
470,0.457879841
471,0.520555854
472,0.376598299
473,0.43631503
474,0.34866184
475,0.392962039
476,0.402153373
477,0.419830054
478,0.400079012
479,0.472804666
480,0.422338903
481,0.465930015
482,0.431634992
483,0.383628458
484,0.456185699
485,0.438912451
486,0.434190273
487,0.361262262
488,0.446529448
489,0.373707533
490,0.399347365
491,0.362362027
492,0.444331735
493,0.415247738
494,0.381085753
495,0.440147936
496,0.410589188
497,0.382208586
498,0.394898891
499,0.44189465
500,0.41859141
501,0.39080748
502,0.367866933
503,0.354909867
504,0.38803494
505,0.498473495
506,0.462225437
507,0.301237404
508,0.433244824
509,0.425811082
510,0.416942775


==> table/train_lr.csv <==
Step,Value
1,1.15385E-05
2,2.30769E-05
3,3.46154E-05
4,4.61538E-05
5,5.76923E-05
6,6.92308E-05
7,8.07692E-05
8,9.23077E-05
9,0.000103846
10,0.000115385
11,0.000126923
12,0.000138462
13,0.00015
14,0.000161538
15,0.000173077
16,0.000184615
17,0.000196154
18,0.000207692
19,0.000219231
20,0.000230769
21,0.000242308
22,0.000253846
23,0.000265385
24,0.000276923
25,0.000288462
26,0.0003
27,0.00029938
28,0.00029876
29,0.00029814
30,0.000297521
31,0.000296901
32,0.000296281
33,0.000295661
34,0.000295041
35,0.000294421
36,0.000293802
37,0.000293182
38,0.000292562
39,0.000291942
40,0.000291322
41,0.000290702
42,0.000290083
43,0.000289463
44,0.000288843
45,0.000288223
46,0.000287603
47,0.000286983
48,0.000286364
49,0.000285744
50,0.000285124
51,0.000284504
52,0.000283884
53,0.000283264
54,0.000282645
55,0.000282025
56,0.000281405
57,0.000280785
58,0.000280165
59,0.000279545
60,0.000278926
61,0.000278306
62,0.000277686
63,0.000277066
64,0.000276446
65,0.000275826
66,0.000275207
67,0.000274587
68,0.000273967
69,0.000273347
70,0.000272727
71,0.000272107
72,0.000271488
73,0.000270868
74,0.000270248
75,0.000269628
76,0.000269008
77,0.000268388
78,0.000267769
79,0.000267149
80,0.000266529
81,0.000265909
82,0.000265289
83,0.000264669
84,0.00026405
85,0.00026343
86,0.00026281
87,0.00026219
88,0.00026157
89,0.00026095
90,0.000260331
91,0.000259711
92,0.000259091
93,0.000258471
94,0.000257851
95,0.000257231
96,0.000256612
97,0.000255992
98,0.000255372
99,0.000254752
100,0.000254132
101,0.000253512
102,0.000252893
103,0.000252273
104,0.000251653
105,0.000251033
106,0.000250413
107,0.000249793
108,0.000249174
109,0.000248554
110,0.000247934
111,0.000247314
112,0.000246694
113,0.000246074
114,0.000245455
115,0.000244835
116,0.000244215
117,0.000243595
118,0.000242975
119,0.000242355
120,0.000241736
121,0.000241116
122,0.000240496
123,0.000239876
124,0.000239256
125,0.000238636
126,0.000238017
127,0.000237397
129,0.000236157
130,0.000235537
131,0.000234917
132,0.000234298
133,0.000233678
134,0.000233058
135,0.000232438
136,0.000231818
137,0.000231198
138,0.000230579
139,0.000229959
140,0.000229339
141,0.000228719
142,0.000228099
143,0.000227479
144,0.00022686
145,0.00022624
146,0.00022562
147,0.000225
148,0.00022438
149,0.00022376
150,0.00022314
151,0.000222521
152,0.000221901
153,0.000221281
154,0.000220661
155,0.000220041
156,0.000219421
157,0.000218802
158,0.000218182
159,0.000217562
160,0.000216942
161,0.000216322
162,0.000215702
163,0.000215083
164,0.000214463
165,0.000213843
166,0.000213223
167,0.000212603
168,0.000211983
169,0.000211364
170,0.000210744
171,0.000210124
172,0.000209504
173,0.000208884
174,0.000208264
175,0.000207645
176,0.000207025
177,0.000206405
178,0.000205785
179,0.000205165
180,0.000204545
181,0.000203926
182,0.000203306
183,0.000202686
184,0.000202066
185,0.000201446
186,0.000200826
187,0.000200207
188,0.000199587
189,0.000198967
190,0.000198347
191,0.000197727
192,0.000197107
193,0.000196488
194,0.000195868
195,0.000195248
196,0.000194628
197,0.000194008
198,0.000193388
199,0.000192769
200,0.000192149
201,0.000191529
202,0.000190909
203,0.000190289
204,0.000189669
205,0.00018905
206,0.00018843
207,0.00018781
208,0.00018719
209,0.00018657
210,0.00018595
211,0.000185331
212,0.000184711
213,0.000184091
214,0.000183471
215,0.000182851
216,0.000182231
217,0.000181612
218,0.000180992
219,0.000180372
220,0.000179752
221,0.000179132
222,0.000178512
223,0.000177893
224,0.000177273
225,0.000176653
226,0.000176033
227,0.000175413
228,0.000174793
229,0.000174174
230,0.000173554
231,0.000172934
232,0.000172314
233,0.000171694
234,0.000171074
235,0.000170455
236,0.000169835
237,0.000169215
238,0.000168595
239,0.000167975
240,0.000167355
241,0.000166736
242,0.000166116
243,0.000165496
244,0.000164876
245,0.000164256
246,0.000163636
247,0.000163017
248,0.000162397
249,0.000161777
250,0.000161157
251,0.000160537
252,0.000159917
253,0.000159298
254,0.000158678
255,0.000158058
256,0.000157438
257,0.000156818
258,0.000156198
259,0.000155579
260,0.000154959
261,0.000154339
262,0.000153719
263,0.000153099
264,0.000152479
265,0.00015186
266,0.00015124
267,0.00015062
268,0.00015
269,0.00014938
270,0.00014876
271,0.00014814
272,0.000147521
273,0.000146901
274,0.000146281
275,0.000145661
276,0.000145041
277,0.000144421
278,0.000143802
279,0.000143182
280,0.000142562
281,0.000141942
282,0.000141322
283,0.000140702
285,0.000139463
286,0.000138843
287,0.000138223
288,0.000137603
289,0.000136983
290,0.000136364
291,0.000135744
292,0.000135124
293,0.000134504
294,0.000133884
295,0.000133264
296,0.000132645
297,0.000132025
298,0.000131405
299,0.000130785
300,0.000130165
301,0.000129545
302,0.000128926
303,0.000128306
304,0.000127686
305,0.000127066
306,0.000126446
307,0.000125826
308,0.000125207
309,0.000124587
310,0.000123967
311,0.000123347
312,0.000122727
313,0.000122107
314,0.000121488
315,0.000120868
316,0.000120248
317,0.000119628
318,0.000119008
319,0.000118388
320,0.000117769
321,0.000117149
322,0.000116529
323,0.000115909
324,0.000115289
325,0.000114669
326,0.00011405
327,0.00011343
328,0.00011281
329,0.00011219
330,0.00011157
331,0.00011095
332,0.000110331
333,0.000109711
334,0.000109091
335,0.000108471
336,0.000107851
337,0.000107231
338,0.000106612
339,0.000105992
340,0.000105372
341,0.000104752
342,0.000104132
343,0.000103512
344,0.000102893
345,0.000102273
346,0.000101653
347,0.000101033
348,0.000100413
349,9.97934E-05
350,9.91736E-05
351,9.85537E-05
352,9.79339E-05
353,9.7314E-05
354,9.66942E-05
355,9.60744E-05
356,9.54545E-05
357,9.48347E-05
358,9.42149E-05
359,9.3595E-05
360,9.29752E-05
361,9.23554E-05
362,9.17355E-05
363,9.11157E-05
364,9.04959E-05
365,8.9876E-05
366,8.92562E-05
367,8.86364E-05
368,8.80165E-05
369,8.73967E-05
370,8.67769E-05
371,8.6157E-05
372,8.55372E-05
373,8.49174E-05
374,8.42975E-05
375,8.36777E-05
376,8.30579E-05
377,8.2438E-05
378,8.18182E-05
379,8.11983E-05
380,8.05785E-05
381,7.99587E-05
382,7.93388E-05
383,7.8719E-05
384,7.80992E-05
385,7.74793E-05
386,7.68595E-05
387,7.62397E-05
388,7.56198E-05
389,0.000075
390,7.43802E-05
391,7.37603E-05
392,7.31405E-05
393,7.25207E-05
394,7.19008E-05
395,7.1281E-05
396,7.06612E-05
397,7.00413E-05
398,6.94215E-05
399,6.88017E-05
400,6.81818E-05
401,6.7562E-05
402,6.69421E-05
403,6.63223E-05
404,6.57025E-05
405,6.50826E-05
406,6.44628E-05
407,6.3843E-05
408,6.32231E-05
409,6.26033E-05
410,6.19835E-05
411,6.13636E-05
412,6.07438E-05
413,6.0124E-05
414,5.95041E-05
415,5.88843E-05
416,5.82645E-05
417,5.76446E-05
418,5.70248E-05
419,5.6405E-05
420,5.57851E-05
421,5.51653E-05
422,5.45455E-05
423,5.39256E-05
424,5.33058E-05
425,5.2686E-05
426,5.20661E-05
427,5.14463E-05
428,5.08264E-05
429,5.02066E-05
430,4.95868E-05
431,4.89669E-05
432,4.83471E-05
433,4.77273E-05
434,4.71074E-05
435,4.64876E-05
436,4.58678E-05
437,4.52479E-05
438,4.46281E-05
439,4.40083E-05
440,4.33884E-05
441,4.27686E-05
442,4.21488E-05
443,4.15289E-05
444,4.09091E-05
445,4.02893E-05
446,3.96694E-05
447,3.90496E-05
448,3.84298E-05
449,3.78099E-05
450,3.71901E-05
451,3.65702E-05
452,3.59504E-05
453,3.53306E-05
454,3.47107E-05
455,3.40909E-05
456,3.34711E-05
457,3.28512E-05
458,3.22314E-05
459,3.16116E-05
460,3.09917E-05
461,3.03719E-05
462,2.97521E-05
463,2.91322E-05
464,2.85124E-05
465,2.78926E-05
466,2.72727E-05
467,2.66529E-05
468,2.60331E-05
469,2.54132E-05
470,2.47934E-05
471,2.41736E-05
472,2.35537E-05
473,2.29339E-05
474,2.2314E-05
475,2.16942E-05
476,2.10744E-05
477,2.04545E-05
478,1.98347E-05
479,1.92149E-05
480,1.8595E-05
481,1.79752E-05
482,1.73554E-05
483,1.67355E-05
484,1.61157E-05
485,1.54959E-05
486,1.4876E-05
487,1.42562E-05
488,1.36364E-05
489,1.30165E-05
490,1.23967E-05
491,1.17769E-05
492,1.1157E-05
493,1.05372E-05
494,9.91736E-06
495,9.29752E-06
496,8.67769E-06
497,8.05785E-06
498,7.43802E-06
499,6.81818E-06
500,6.19835E-06
501,5.57851E-06
502,4.95868E-06
503,4.33884E-06
504,3.71901E-06
505,3.09917E-06
506,2.47934E-06
507,1.8595E-06
508,1.23967E-06
509,6.19835E-07
510,0

